A Parallel and Efficient Algorithm for Learning to Match

Many tasks in data mining and related fields can be formalized as matching between objects in two heterogeneous domains, including collaborative filtering, link prediction, image tagging, and web search. Machine learning techniques, referred to as learning-to-match in this paper, have been successfully applied to the problems. Among them, a class of state-of-the-art methods, named feature-based matrix factorization, formalize the task as an extension to matrix factorization by incorporating auxiliary features into the model. Unfortunately, making those algorithms scale to real world problems is challenging, and simple parallelization strategies fail due to the complex cross talking patterns between sub-tasks. In this paper, we tackle this challenge with a novel parallel and efficient algorithm for feature-based matrix factorization. Our algorithm, based on coordinate descent, can easily handle hundreds of millions of instances and features on a single machine. The key recipe of this algorithm is an iterative relaxation of the objective to facilitate parallel updates of parameters, with guaranteed convergence on minimizing the original objective function. Experimental results demonstrate that the proposed method is effective on a wide range of matching problems, with efficiency significantly improved upon the baselines while accuracy retained unchanged.

==> matlab/flickr.time.txt <==
1	692
2	301
3	224
4	168
5	137
6	115
7	99
8	89
9	82
10	76
11	73
12	69
13	67
14	66
15	64


==> matlab/flickr.train.txt <==
1	7927305.49	7908688.444	7922482.445
2	6817044.911	6917222.312	6840160.087
3	6631757.76	6767905.36	6665523.055
4	6525852.581	6687921.354	6567796.874
5	6447942.559	6631085.311	6497145.79
6	6384855.607	6585865.522	6440553.559
7	6331150.914	6547924.083	6392863.274
8	6283901.651	6515060.91	6351347.723
9	6241298.211	6486039.359	6314390.843
10	6202180.258	6460008.657	6280892.691
11	6165722.118	6436322.357	6250071.626
12	6131394.214	6414539.932	6221404.986
13	6098832.518	6394302.78	6194499.51
14	6067732.831	6375347.164	6169061.421
15	6037911.27	6357506.489	6144905.756
16	6009182.577	6340621.539	6121829.829
17	5981378.823	6324587.355	6099682.448
18	5954420.012	6309306.749	6078366.314
19	5928220.359	6294708.087	6057789.689
20	5902702.003	6280716.093	6037848.568
21	5877835.667	6267280.515	6018497.597
22	5853572.213	6254333.716	5999658.848
23	5829894.172	6241842.72	5981302.765
24	5806759.9	6229779.212	5963391.625
25	5784176.501	6218094.786	5945887.119
26	5762134.311	6206774.348	5928782.416
27	5740588.346	6195770.992	5912015.472
28	5719557.85	6185074.431	5895590.267
29	5699039.446	6174663.834	5879496.448
30	5679013.323	6164513.52	5863703.989
31	5659478.456	6154612.549	5848207.985
32	5640430.264	6144942.373	5832996.937
33	5621863.282	6135491.262	5818061.801
34	5603749.501	6126236.796	5803374.626
35	5586095.379	6117181.142	5788950.833
36	5568919.951	6108313.53	5774785.221
37	5552188.669	6099622.699	5760865.284
38	5535877.956	6091097.928	5747168.845
39	5520004.458	6082733.261	5733709.793
40	5504536.91	6074513.056	5720464.847


==> matlab/kddtrack1.test.txt <==
1	1.01926342	0.947599968	0.947616039
2	0.909897681	0.885364691	0.885268121
3	0.892946226	0.870958579	0.870895806
4	0.891122281	0.866356928	0.866333438
5	0.893450718	0.865204764	0.865220801
6	0.897155755	0.865734321	0.865782207
7	0.901207828	0.867098795	0.867170032
8	0.905351814	0.869009693	0.869094486
9	0.90929157	0.871202092	0.871294255
10	0.913004646	0.873578934	0.873670638
11	0.916428818	0.875981108	0.876066453
12	0.919583778	0.878401707	0.878477333
13	0.922482195	0.880761766	0.880825147
14	0.925139761	0.883064624	0.883114034
15	0.927551609	0.885267952	0.885300754
16	0.929757629	0.887372238	0.887387001
17	0.931796606	0.889393824	0.88938865
18	0.93365523	0.89129917	0.891273691
19	0.935369151	0.893095398	0.89304915
20	0.936936786	0.894793404	0.894726057
21	0.938381694	0.896410584	0.896321088
22	0.939719301	0.897939734	0.897828237
23	0.940953108	0.899381639	0.899247607
24	0.942095769	0.900753313	0.900596756
25	0.94315006	0.902050222	0.901871206
26	0.944138114	0.903289222	0.903087098
27	0.945043235	0.904472426	0.904247654
28	0.945883802	0.905595201	0.905347775
29	0.946671599	0.906670938	0.906401222
30	0.94740245	0.907702843	0.907410627
31	0.948084696	0.9086926	0.908378342
32	0.948718506	0.90963631	0.909300437
33	0.949307436	0.910541245	0.91018332
34	0.949859887	0.911423945	0.911044175
35	0.950377346	0.912268348	0.911867156
36	0.950857965	0.913080711	0.912658214
37	0.951310702	0.913870153	0.913426891
38	0.951729194	0.914622492	0.914158707
39	0.952122149	0.91535517	0.914870963
40	0.952492931	0.916067265	0.915563131


==> matlab/kddtrack1.time.txt <==
1	1363
2	644
3	474
4	337
5	264
6	224
7	194
8	176
9	160
10	148
11	140
12	135
13	131
14	127
15	126


==> matlab/kddtrack1.train.txt <==
1	2.55429E+11	2.55383E+11	2.59299E+11
2	1.49476E+11	1.48731E+11	1.50274E+11
3	1.2841E+11	1.28263E+11	1.31288E+11
4	1.18497E+11	1.18589E+11	1.21963E+11
5	1.12362E+11	1.12564E+11	1.16059E+11
6	1.08019E+11	1.0828E+11	1.11821E+11
7	1.04698E+11	1.04994E+11	1.08539E+11
8	1.02044E+11	1.02362E+11	1.05887E+11
9	99869035872	1.00201E+11	1.0369E+11
10	98044909393	98386118658	1.01831E+11
11	96491104904	96838305303	1.00232E+11
12	95153590541	95504681662	98843630235
13	93988165258	94341646109	97624125056
14	92965947656	93320748599	96546164711
15	92059270392	92414585678	95583237709
16	91251807937	91607360231	94720711736
17	90527526360	90882730348	93941100879
18	89874401197	90229061051	93234400846
19	89283153380	89636821327	92590203637
20	88744787448	89097411073	92000678957
21	88254315876	88605600019	91459784675
22	87803372732	88153330386	90960523562
23	87388973366	87737486219	90499428482
24	87005017482	87352021277	90069951494
25	86651706464	86997235859	89673527620
26	86323487466	86667446378	89303213843
27	86018660444	86361114955	88957939928
28	85733446718	86074197789	88633246427
29	85467034213	85806228437	88329195102
30	85217111462	85554660685	88042596365
31	84982935025	85318840502	87772701973
32	84763114918	85097444213	87518968323
33	84555025294	84887720845	87277778494
34	84358846806	84689805991	87048909209
35	84173717636	84503102535	86833029864
36	83998284105	84326048145	86627460057
37	83831599344	84157710561	86431395831
38	83674488320	83998975850	86245961068
39	83524761200	83847645678	86068729177
40	83381707933	83702953328	85898665812


==> matlab/ml10m.test.txt <==
1	1.022556827	0.953317313	0.953851101
2	0.983710087	0.89879536	0.89897533
3	0.959722745	0.880555299	0.880538731
4	0.945047127	0.872707348	0.872751311
5	0.936142013	0.868916363	0.869076298
6	0.930789837	0.866983332	0.867286071
7	0.927616628	0.866210114	0.866656926
8	0.925775464	0.866197546	0.866776061
9	0.924745405	0.866654746	0.867363711
10	0.924206256	0.867432387	0.868255058
11	0.923961325	0.868431205	0.869350736
12	0.923889939	0.869606763	0.870602023
13	0.923918274	0.870859659	0.871916889
14	0.924001388	0.872166263	0.873278677
15	0.924112144	0.873516935	0.874675544
16	0.924234371	0.87486748	0.876066109
17	0.924358624	0.876229962	0.877458927
18	0.924479573	0.877580998	0.878828735
19	0.924594379	0.878887118	0.880143517
20	0.924701691	0.880164517	0.881424022
21	0.924801038	0.881417495	0.882674014
22	0.924892456	0.882609202	0.883858987
23	0.92497625	0.883762869	0.884998538
24	0.925052863	0.884882997	0.886099694
25	0.925122803	0.885954571	0.88715077
26	0.925186584	0.88698161	0.888151692
27	0.925244709	0.887963044	0.889105699
28	0.925297657	0.888915611	0.89002636
29	0.925345871	0.889834155	0.890911521
30	0.925389762	0.890706655	0.891744045
31	0.925429707	0.891553663	0.892549108
32	0.925466051	0.892365852	0.893320578
33	0.925499107	0.893145469	0.894054989
34	0.925529164	0.89389951	0.894764639
35	0.925556488	0.894625945	0.895445198
36	0.925581313	0.895318464	0.896089005
37	0.925603861	0.89600025	0.896721664
38	0.92562433	0.896645479	0.897316567
39	0.925642903	0.897275765	0.897896531
40	0.925659745	0.897889564	0.898461204


==> matlab/ml10m.time.txt <==
1	115
2	58
3	40
4	31
5	27
6	22.5
7	20
8	18.5
9	17.5
10	16.5
11	16
12	15.5
13	15
14	15
15	14.5


==> matlab/ml10m.train.txt <==
1	7385000.968	7479851.419	7397650.992
2	5849667.304	5907011.709	5859139.382
3	5368877.477	5407179.463	5374011.448
4	5090085.811	5113054.54	5091062.44
5	4884630.741	4893063.677	4882010.082
6	4718925.761	4713532.222	4713442.102
7	4579305.428	4562420.624	4571628.966
8	4458057.071	4432195.499	4448662.633
9	4351476.029	4318499.641	4340703.955
10	4256331.854	4217884.169	4244422.276
11	4170971.51	4127987.097	4158064.52
12	4094265.604	4047658.181	4080437.89
13	4024800.862	3975237.936	4010108.481
14	3961968.123	3910175.93	3946460.848
15	3904979.636	3851550.709	3888733.084
16	3853418.218	3798713.503	3836494.008
17	3806721.691	3751046.743	3789175.275
18	3764391.365	3708151.555	3746316.147
19	3725998.192	3669344.84	3707455.853
20	3691218.4	3634428.905	3672318.631
21	3659609.696	3602861.639	3640421.997
22	3630816.558	3574190.617	3611399.448
23	3604570.579	3548238.241	3585004.727
24	3580628.687	3524661.007	3560982.989
25	3558733.004	3503238.606	3539057.026
26	3538594.446	3483655.192	3518940.128
27	3520090.694	3465730.211	3500499.379
28	3503000.068	3449286.723	3483515.44
29	3487160.239	3434140.874	3467807.383
30	3472457.929	3420129.787	3453251.963
31	3458772.82	3407173.078	3439739.716
32	3446047.481	3395149.282	3427212.241
33	3434155.43	3384021.023	3415529.838
34	3422996.641	3373623.814	3404600.411
35	3412529.308	3363883.734	3394359.663
36	3402717.565	3354824.682	3384792.602
37	3393483.6	3346317.568	3375806.112
38	3384748.517	3338316.111	3367324.417
39	3376498.113	3330817.017	3359334.959
40	3368628.812	3323681.005	3351719.709


==> matlab/tencent.time.txt <==
1	1050
2	446
3	314
4	240
5	200
6	166
7	150
8	140
9	134
10	126
11	124
12	120
13	117
14	116
15	115


==> matlab/tencent.train.txt <==
1	30940459.66	31136083.54	30906086.57
2	30382461.68	30661788.17	30406772.87
3	30191764.83	30499928.47	30223306.23
4	30067919.8	30396250.88	30101636.51
5	29972275.29	30317017.71	30006710.65
6	29891706.73	30251152.67	29926392.58
7	29821010.43	30193819.73	29855438.42
8	29757418.34	30142504.1	29790921.93
9	29699448.45	30095648.29	29731271.4
10	29646096.96	30052238.5	29675443.55
11	29596796.36	30011542.11	29622826.67
12	29551214	29973128.89	29573167.12
13	29508896.75	29936560.05	29526090.04
14	29469618.99	29901557.48	29481442.99
15	29433069.16	29867872.75	29439060.71
16	29398996.17	29835369.82	29398813.14
17	29367169.86	29803856.34	29360575.09
18	29337364.28	29773244.52	29324218.49
19	29309413.18	29743444.76	29289679.57
20	29283116.84	29714341.37	29256819.57
21	29258318.81	29685934.08	29225567.11
22	29234883.43	29658137.35	29195823.4
23	29212675.19	29630924	29167510.9
24	29191577.68	29604239.56	29140525.88
25	29171480.38	29578079.85	29114797.45
26	29152292.59	29552416.05	29090251.23
27	29133928.44	29527222.28	29066806.18
28	29116295.89	29502471.8	29044380.34
29	29099337.18	29478163.14	29022915.11
30	29083002.54	29454285.59	29002364.69
31	29067230.84	29430822.05	28982661.6
32	29051967.34	29407775.68	28963747.69
33	29037178.28	29385124.77	28945582.11
34	29022821.04	29362878.91	28928108.66
35	29008860.36	29341019.08	28911284.02
36	28995263.17	29319534.72	28895067.56
37	28982007.78	29298423.05	28879424.1
38	28970786.81	29277691.15	28864330.28
39	28958169.33	29257329.38	28849738.06
40	28945822.92	29237323.98	28835617.65


==> matlab/tweets.train.txt <==
1	967745.5455	969989.1313	975642.6262
2	677791.9782	676612.9591	686851.1146
3	596973.2159	597117.9193	601268.0907
4	547558.6305	547420.2748	551341.1458
5	512275.6236	511996.6152	515978.013
6	485176.2178	484803.2156	488843.1224
7	463586.7374	463158.9569	467245.6022
8	445973.1895	445526.1571	449659.4052
9	431352.3535	430912.3443	435086.2015
10	419082.6908	418668.1254	422873.1306
11	408661.477	408283.5833	412510.9727
12	399741.8995	399407.6287	403648.729
13	392035.3176	391748.8248	395995.573
14	385331.4368	385094.589	389339.1769
15	379455.5362	379268.5188	383503.3371
16	374266.3953	374129.0702	378349.4244
17	369657.447	369568.9558	373769.61
18	365539.7556	365498.3187	369675.0371
19	361838.9608	361843.06	365992.7557
20	358494.0916	358541.9961	362661.8377
21	355457.4518	355547.3238	359634.5607
22	352685.8337	352815.7699	356869.0038
23	350144.3659	350312.3845	354330.3761
24	347804.4545	348008.9245	351990.5385
25	345642.3881	345881.2692	349825.489
26	343635.5692	343907.3917	347814.0476
27	341768.7018	342071.59	345940.1862
28	340025.1321	340357.4937	344188.2126
29	338392.2403	338752.3618	342545.0442
30	336858.613	337245.0966	341000.1629
31	335415.1111	335826.5413	339544.2157
32	334052.1971	334487.3949	338168.242
33	332763.1134	333220.8961	336865.1035
34	331541.6682	332020.8499	335628.9033
35	330381.6729	330881.2573	334453.7497
36	329278.3599	329797.2637	333334.7673
37	328227.0551	328764.3022	332267.4359
38	327223.7299	327778.4525	331247.8562
39	326264.8975	326836.2445	330272.6163
40	325347.1842	325934.3371	329338.3281

